FECBench: A Holistic Interference-aware Approach for Application Performance Modeling

Services hosted in multi-tenant cloud platforms often encounter performance interference due to contention for non-partitionable resources, which in turn causes unpredictable behavior and degradation in application performance. To grapple with these problems and to define effective resource management solutions for their services, providers often must expend significant efforts and incur prohibitive costs in developing performance models of their services under a variety of interference scenarios on different hardware. This is a hard problem due to the wide range of possible co-located services and their workloads, and the growing heterogeneity in the runtime platforms including the use of fog and edge-based resources, not to mention the accidental complexity in performing application profiling under a variety of scenarios. To address these challenges, we present FECBench, a framework to guide providers in building performance interference prediction models for their services without incurring undue costs and efforts. The contributions of the paper are as follows. First, we developed a technique to build resource stressors that can stress multiple system resources all at once in a controlled manner to gain insights about the interference on an application's performance. Second, to overcome the need for exhaustive application profiling, FECBench intelligently uses the design of experiments (DoE) approach to enable users to build surrogate performance models of their services. Third, FECBench maintains an extensible knowledge base of application combinations that create resource stresses across the multi-dimensional resource design space. Empirical results using real-world scenarios to validate the efficacy of FECBench show that the predicted application performance has a median error of only 7.6% across all test cases, with 5.4% in the best case and 13.5% in the worst case.

==> png/df_interest.csv <==
benchmark_id,host_cpi,host_l2_bw,host_l3_bw,host_l3_system_bw,host_mem_bw,host_context_switch,host_cpupercent,host_disk_io,host_disk_io_time,host_disk_weighted_io_time,host_memory,host_network,latency,latency90
cachebench,0.058677746,0.000122309,0.00022989,0.000528311,0.000905014,0,0.082379558,0.00061947,0.024026487,0.002481467,0.012589909,1.70E-06,0,0
compress-7zip,0.067206065,0.04647983,0.081534269,0.03947804,0.02082636,0.00757203,0.918951291,0.013194233,0.026511986,0.000456638,0.301735257,2.19E-06,0,0
cpuminer-opt,0.060135578,0.033881361,0.045458805,0.036969779,0.009375366,0.010815632,0.578253926,0.012092051,0.222869488,0.004061735,0.087980708,1.58E-06,0,0
espeak,0.041402435,0.057641405,0.077625819,0.0503771,0.014616705,0.00336497,0.240617514,0.004455432,0.03895812,0.001827363,0.005481675,3.36E-06,0,0
fhourstones,0.04891027,0.015927042,0.026982297,0.026905075,0.028327815,0.004031125,0.119510248,0.00061947,0.023197988,0.00374323,0.033852636,1.78E-06,0,0
fs-mark,0.057803047,3.55E-05,0.000115258,0.002301905,0.00225605,0.007215565,0.099015172,0.311998856,1,0.035792034,0.00660072,1.38E-06,0,0
hmmer,0.049274728,0.127309941,0.156360797,0.121359478,0.204209332,0.004597478,0.944769763,0.220185164,0.111432155,0.030312033,0.207116122,1.70E-06,0,0
n-queens,0.042131351,1.08E-05,3.59E-06,0.000229736,7.67E-05,0.00135646,0.919350546,0.000434117,0.020712489,0.002944098,0.006443395,1.38E-06,0,0
postmark,0.04570304,0.018490784,0.029375063,0.089132974,0.068200512,0.00479433,0.088634549,0.000443873,0.001242749,9.01E-05,0.007572409,1.26E-06,0,0
ramspeed,0.163568773,0.436615505,0.804049476,0.582575597,1,0.002049413,0.910300772,0.000546305,0.022784773,0.004362244,0.075388199,2.02E-06,0,0
redis,0.052992201,0.048586924,0.06365935,0.042432947,0.00600852,0.008365975,0.144130956,0.02430574,0.05592372,0.018025213,0.009549157,1.38E-06,0,0
sample-program,0.009986151,3.72E-05,0.000103701,0,0,0.005846882,0.148922012,0.001516971,0.042253477,0.004548354,0.005941515,1.58E-06,0,0
sqlite,0.032290983,0.061097788,0.083325446,0.045623597,0.007606571,0.001475234,0.129491616,0.000146332,0.002899748,1.80E-05,0.124073169,1.38E-06,0,0
stream,0.245426051,0.265047774,0.486322143,0.36882804,0.766325536,0.005158974,0.94902848,0.000668248,0.025684522,0.003244638,1,1.17E-06,0,0
lusearch,0.06020847,0.161919398,0.210327422,0.105098886,0.057117719,0.011342133,0.752195901,0.000721903,0.01822699,0.000240336,0.026079996,1.38E-06,0,0
pmd,0.095925359,0.135675261,0.178981735,0.064110597,0.02190657,0.016679645,0.539260048,0.010257845,0.05592372,0.006795539,0.024032602,1.26E-06,0,0
xalan,0.078795831,0.20366347,0.264734462,0.113319372,0.047515664,0.011897428,0.747671014,0.009414122,0.029411734,0.005029056,0.036067756,1.62E-06,0,0
luindex,0.041548218,0.106232138,0.143948899,0.072912322,0.018784416,0.017796211,0.626430663,0.019145173,0.248549867,0.004446212,0.009473745,1.58E-06,0,0
sunflow,0.046650631,0.124612294,0.153794832,0.076940087,0.020811841,0.017374819,0.745275486,0.004711878,0.041424978,0.003136397,0.042799364,1.50E-06,0,0
h2,0.037393396,0.211520003,0.174722203,0.115917254,0.048779586,0.009300019,0.893931328,0.010077248,0.031897233,0.00654909,0.03103812,1.78E-06,0,0
batik,0.06020847,0.152104996,0.203273284,0.083521086,0.020537917,0.014260897,0.74700559,0.012672256,0.03645398,0.007937044,0.046179037,1.70E-06,0,0
fop,0.050003645,0.160239749,0.21033445,0.084836669,0.023790161,0.014011428,0.628693106,0.00055606,0.009941995,0.000120168,0.028420803,1.66E-06,0,0
parsec.blackscholes,0.043224725,0.013592682,0.031101584,0.045922821,0.0110977,0.035565496,0.162363588,0.00149746,0.036039731,0.003292615,0.000457673,1.94E-06,0,0
parsec.bodytrack,0.050440994,0.039081129,0.036848377,0.047522205,0.01431897,0.047271006,0.259382486,0.005248427,0.039767979,0.006164612,0.001578452,1.34E-06,0,0
parsec.dedup,0.062103652,0.046590966,0.045653556,0.052684849,0.034456551,0.152619094,0.375964866,0.000190231,0.006627996,6.61E-05,0.009700848,1.74E-06,0,0
parsec.ferret,0.038122312,0.049940953,0.037851493,0.04477674,0.016558565,0.035734077,0.341762044,0.00032193,0.015740456,0.000258346,0.006327243,1.38E-06,0,0
parsec.freqmine,0.062541002,0.04093091,0.051233709,0.058019592,0.017897986,0.026205957,0.394330583,0.010526242,0.033968482,0.011848704,0.014009303,1.38E-06,0,0
parsec.canneal,0.067278956,0.056846356,0.082094158,0.070870189,0.027158168,0.019002027,0.234362523,0.004877842,0.024027523,0.008063475,0.010686839,1.46E-06,0,0
splash2.barnes,0.047816896,0.045436863,0.019112298,0.02177133,0.009492098,0.017405697,0.651317541,0.000273152,0.010356244,0.000654915,0.00551288,1.78E-06,0,0
splash2.cholesky,0.055251841,0.005745883,0.013140144,0.02027894,0.008142998,0.017986393,0.657439446,0.000258519,0.005799497,5.41E-05,0.000167293,1.62E-06,0,0
splash2.fft,0.028792186,0.015141727,0.035096556,0.051168593,0.014366011,0.043601922,0.15238222,0.001165775,0.048881474,0.003893409,0.000876773,1.86E-06,0,0
splash2.fmm,0.053648225,0.014129316,0.033782026,0.050495458,0.013294319,0.042375776,0.15996806,0.001097487,0.052610757,0.004464282,0.001830692,1.82E-06,0,0
splash2.lu_cb,0.046650631,0.016852864,0.036617549,0.050819362,0.015718789,0.057524949,0.18059622,0.001370639,0.042253477,0.003580988,0,1.09E-06,0,0
splash2.lu_ncb,0.031634959,0.083628144,0.064916095,0.065227454,0.037166948,0.055939112,0.131887144,0.001009688,0.034796981,0.003418776,0.001310176,2.23E-06,0,0
splash2.ocean_cp,0.055397624,0.057065158,0.090222004,0.07410776,0.043101711,0.255221434,0.120974182,0.00059996,0.021540988,0.000829158,0.006689568,1.42E-06,0,0
splash2.ocean_ncp,0.070267512,0.062485844,0.103079938,0.08576097,0.089734816,0.212392691,0.167154645,0.000956033,0.03686823,0.004542331,0.00108524,1.50E-06,0,0
splash2.radix,0.049712078,0.015516525,0.033481544,0.049175816,0.013858816,0.044713426,0.137077455,0.000243886,0.017398491,0.000204285,0.000896276,1.74E-06,0,0
splash2.raytrace,0.042131351,0.021020161,0.03555087,0.051225093,0.01889263,0.040867998,0.198030343,0.000229253,0.016155741,0.000210294,0.001007227,1.70E-06,0,0
parsec,0.076317516,0.081482283,0.097692818,0.081379915,0.053977174,0.023140125,0.195634815,0.000682881,0.002899748,0.000600839,0.075079183,1.46E-06,0,0
splash2x.water_nsquared,0.052627743,0.02436871,0.035482934,0.049081,0.014794804,0.042229438,0.204950759,0.000936522,0.035625481,0.002589618,0.002115438,2.07E-06,0,0
splash2x.water_spatial,0.043589183,0.014733157,0.025996986,0.032924479,0.012456286,0.028940482,0.414559489,0.000243886,0.007042246,0.000126176,0.002013588,1.58E-06,0,0
wget_1M,0.036372913,0.020930694,0.017321433,0.03954899,0.025675494,0.534388221,0,0.057357782,0.055096256,0.048524332,0.00035279,0.670219299,0,0
wget_10M,0.043297616,0.01283149,0.007419277,0.027043728,0.032879019,0.46133455,0.486425339,0.88433005,0.481771456,1,0.000617165,0.948077531,0,0
wget_100M,0.039944602,0.036952197,0.019349216,0.035720113,0.029271546,0.81152312,0.019164227,0.355881082,0.198838858,0.369970508,0.001818124,0.990344337,0,0
wget_1G,0.048691596,0.046314353,0.021496474,0.040407374,0.025229472,1,0.371439979,0.671638161,0.348383028,0.693336952,0.018746392,0.990305871,0,0
wget_10G,0.088854873,0.039858149,0.02076651,0.037922493,0.03245042,0.926341557,0.005057227,0.095438204,0.065037215,0.089147206,0.033856103,1,0,0
iperf_10,0.044318099,0.01191007,0.026855639,0.049913244,0.023192754,0.171904956,0.346153846,0.006770215,0.01781274,0.005581723,0.001587987,0.002022691,0,0
iperf_100,0.039725928,0.00462623,0.012547614,0.044830155,0.042150236,0.299538039,0.219057759,0.002043765,0.01864124,0.00176046,0.002779844,0.002157486,0,0
iperf_1000,0.018733144,0.005784565,0.01477296,0.064970117,0.063189347,0.441361936,0.707080117,0.006155683,0.024854987,0.004932877,0.055212012,0.003474903,0,0
iperf_10000,0.011225308,0.004968779,0.013071427,0.055534873,0.047903029,0.201768109,0.627628427,0.005477619,0.023196952,0.002974095,0.333276991,0.003708375,0,0
dd_1M_1,0.098549457,0.002252257,0.005070396,0.013286527,0.005586696,0.012949457,0.06454618,0.837958113,0.599834714,0.025812092,0.002447857,1.46E-06,0,0
dd_10M_10,0.072454261,0.00027712,0.000680769,0.006512322,0.002498613,0.003224094,0.068937982,1,0.56752116,0.184187069,0.002396282,1.58E-06,0,0
dd_100M_100,0.072745827,4.50E-05,0.00016211,0.008433986,0.008759569,0.00056179,0.107133351,0.999325228,0.51242594,0.880365541,0.003102295,1.42E-06,0,0
dd_1000M_1000,0.034259057,0.000465873,0.000753391,0.012825269,0.008873398,0.002571792,0.291322864,0.631396909,0.342168245,0.738191643,0.002029624,6.07E-07,0,0
dd_2G_2000,0.095196443,6.86E-06,8.93E-05,0.013901699,0.010085439,0.00223165,0.229571467,0.100655535,0.07415071,0.094739383,0.002657191,7.29E-07,0,0
dd_10G_10000,0.047233763,0.000212115,0.000232858,0.013775223,0.009933861,0.003163027,0.207745542,0.379376451,0.212512207,0.38673851,0.003671786,1.05E-06,0,0
stream_16_16_10,0.065966907,0.353942385,0.533236817,0.359440204,0.344236996,0.005452724,0.957945169,0.000151209,0.007456496,6.61E-05,0.040257892,3.24E-07,0,0
stream_2_2_10,0.068299439,0.245355403,0.34938459,0.254799166,0.398470865,8.77E-05,0.907772159,0.000560938,0.013254957,0.002577481,0.009998596,0,0,0
stream_2_16_10,0.159559735,0.33688494,0.588372729,0.416829687,0.545386315,0.004001166,0.918152781,0.000302419,0.014500813,0.003184764,0.021980441,4.45E-07,0,0
cpu-method_16_ackermann_10,0.018733144,0.517858165,0.008653532,0.002701304,0.00041408,0.004881079,0.979105669,0.000185353,0.002071249,0.000162227,0.017322231,4.86E-07,0,0
cpu-method_16_bitops_10,0.023398207,1.71E-05,4.70E-05,0.0005275,0.000272569,0.005178073,0.949427735,0.000365829,0.005799497,0.000180252,0.017034452,5.67E-07,0,0
cpu-method_16_cfloat_10,0.037174721,7.80E-05,0.00010698,0.000372773,9.20E-05,0.00232807,0.919616715,9.76E-06,0.003728248,0.000132185,0.016548608,4.86E-07,0,0
cpu-method_16_clongdouble_10,1,4.05E-05,0.000102451,0.000464505,0.000224753,0.001843348,0.903912696,0,0.001656999,2.40E-05,0.018050348,5.26E-07,0,0
cpu-method_16_correlate_10,0.020992784,0.267060407,0.011206534,0.010546094,0.000687424,0.003868107,0.970055896,0.000141454,0.004142498,0.000120168,0.018379733,6.07E-07,0,0
cpu-method_16_crc16_10,0.014724105,0.000369465,0.000631886,0.001989529,0.001409886,0.003343855,0.922012244,6.34E-05,0.004142498,0.000138193,0.018482883,4.05E-07,0,0
cpu-method_16_fibonacci_10,0.016327721,6.11E-05,0.000140246,0.001121403,0.000851778,0.002793072,0.908703753,0.000546305,0.012841743,0.002661704,0.016317604,8.91E-07,0,0
cpu-method_16_explog_10,0.016983745,0.001294779,0.000801962,0.002093113,0.00142789,0.005361513,0.937982433,0.000151209,0.005661759,0.000214304,0.017414979,4.86E-07,0,0
cpu-method_16_jenkin_10,0.021648808,6.23E-05,0.000127752,0.001313797,0.001318127,0.002933507,0.903779611,8.78E-05,0.001656999,0,0.01729536,2.83E-07,0,0
cpu-method_16_fft_10,0.020847001,0.154238922,0.009399583,0.00333596,0.001383559,0.002234399,0.904844291,1.95E-05,0.001656999,6.01E-06,0.017082993,1.09E-06,0,0
cpu-method_16_hamming_10,0.025584955,2.19E-05,3.67E-05,0.001343833,0.001464477,0.001692296,0.900053234,0.000112188,0.005799497,0.000192269,0.017057422,6.88E-07,0,0
cpu-method_16_gamma_10,0.077921131,1.40E-05,3.12E-05,0.000751066,0.000993483,0.006798447,0.976044717,0.000478017,0.021126739,0.002853987,0.01729016,9.31E-07,0,0
cpu-method_16_hyperbolic_10,0.032072308,0.000291086,8.92E-05,0.000813736,0.000900755,0.00494501,0.974846952,0.000458506,0.017398491,0.00209693,0.016555542,1.01E-06,0,0
cpu-method_16_omega_10,0.089438006,0,0,0.000641799,0.000528877,0.00274662,0.909236093,2.44E-05,0.004556748,6.61E-05,0.017154071,5.26E-07,0,0
cpu-method_16_parity_10,0.02310664,2.15E-05,5.59E-05,0.001061006,0.000937343,0.004917786,0.952621773,0.000112188,0,6.01E-06,0.01647753,5.26E-07,0,0
cpu-method_16_matrixprod_10,0.038632553,1,1,1,0.003192232,0.005016928,0.937849348,0.000458506,0.01781274,0.003100301,0.021320369,7.69E-07,0,0
cpu-method_16_prime_10,0.065310883,2.73E-05,6.97E-05,0.001365914,0.001179325,0.002567188,0.903247272,0.000360951,0.014498742,0.002277241,0.016903564,5.67E-07,0,0
vm-method_16_flip_10,0.004154822,0.17974379,0.121966563,0.078899904,0.004002582,0.003319546,0.922677668,0.000692636,0.023197988,0.004722583,0.027017445,9.31E-07,0,0
vm-method_16_galpat-0_10,0.040673518,0.207757128,0.15004615,0.093510132,0.003926503,0.004259952,0.959941443,0.000351196,0.009113495,0.000222311,0.035498266,5.26E-07,0,0
vm-method_16_galpat-1_10,0.033603032,0.207480093,0.17158198,0.106797471,0.004251728,0.003820324,0.956747405,0.000804824,0.024440737,0.007666681,0.035463593,2.02E-07,0,0
vm-method_16_gray_10,0.026605438,0.20816426,0.140905662,0.088729678,0.004007228,0.002552821,0.904578121,0.00034144,0.013255993,0.003484794,0.031122634,6.88E-07,0,0
vm-method_16_rowhammer_10,0.051097019,0.20447494,0.162491,0.100617819,0.003610958,0.007194065,1,0.000785313,0.026511986,0.004440218,0.03456385,6.48E-07,0,0
vm-method_16_incdec_10,0.044318099,0.202380033,0.153593834,0.09661733,0.003389496,0.002850568,0.971120575,0.000634043,0.012840707,0.002625443,0.035054895,8.10E-07,0,0
bsearch_16_16_10,0.051097019,0.126019309,0.083053545,0.05280337,0.001677422,0.004885687,0.977907905,0.000507283,0.020712489,0.002667712,0.046042082,6.07E-07,0,0
hsearch_16_16_10,0.065237991,0.187247109,0.151903702,0.12976846,0.002126735,0.004598276,0.918152781,0.00038534,0.012013244,0.002108916,0.051371632,7.69E-07,0,0
icache_16_16_10,0.040017494,0.095630051,0.076321597,0.04996942,0.00148674,0.003203315,0.915757253,0.000453628,0.021126739,0.002139003,0.041382138,6.07E-07,0,0
memcpy_16_16_10,0.062686785,0.555117699,0.813064243,0.523010524,0.111534527,0.006558195,0.953021027,0.000126821,0.002485499,4.21E-05,0.051219075,6.88E-07,0,0
seek-size_16_1g_10,0.047015089,0.185119954,0.147802375,0.093484804,0.002765956,0.004822789,0.962336971,0.000541427,0.030240234,0.003562978,0.034739811,3.64E-07,0,0
seek-size_16_10g_10,0.034550623,0.184659159,0.143049953,0.09135029,0.002580887,0.004327225,0.933590631,0.000931645,0.032725732,0.005077078,0.031752368,9.31E-07,0,0
seek-size_16_10m_10,0.029375319,0.188394694,0.151453136,0.096408051,0.002872815,0.001527557,0.923609263,0.000546305,0.023612237,0.003977527,0.027228079,1.38E-06,0,0
seek-size_16_100m_10,0.04300605,0.195074609,0.150624,0.095814472,0.002556302,0.006339839,0.95634815,0.000375584,0.015741492,0.001802503,0.035370412,8.10E-07,0,0
zlib_16_16_10,0.031926525,0.16451395,0.06437073,0.041796018,0.001683423,0.006472948,0.968725047,0.000117065,0.003728248,4.81E-05,0.042604333,8.50E-07,0,0
zlib_16_1_10,0.034186165,0.193092108,0.142451644,0.089123557,0.002400078,0.003414952,0.96420016,0.000438995,0.022369488,0.00441617,0.028473244,1.05E-06,0,0
userfaultfd_10,0.082075953,0.012401759,0.019118857,0.15246052,0.125223761,0.090333162,0.350146393,0.005365553,0.023612237,0.008411872,0.000276511,6.48E-07,0,0
fault_10,0.294992346,0.001376121,0.002990918,0.050269132,0.053071192,0.00509356,0.909768432,0.000404851,0.004142498,0.000138193,0.017487358,8.91E-07,0,0


==> png/df_interest_1.csv <==
benchmark_id,host_cpi,host_l2_bw,host_l3_bw,host_l3_system_bw,host_mem_bw,host_context_switch,host_cpupercent,host_disk_io,host_disk_io_time,host_disk_weighted_io_time,host_memory,host_network,latency,latency90
cachebench,0.058677746,0.000122309,0.00022989,0.000528311,0.000905014,0,0.082379558,0.00061947,0.024026487,0.002481467,0.012589909,1.70E-06,0,0
compress-7zip,0.067206065,0.04647983,0.081534269,0.03947804,0.02082636,0.00757203,0.918951291,0.013194233,0.026511986,0.000456638,0.301735257,2.19E-06,0,0
cpuminer-opt,0.060135578,0.033881361,0.045458805,0.036969779,0.009375366,0.010815632,0.578253926,0.012092051,0.222869488,0.004061735,0.087980708,1.58E-06,0,0
espeak,0.041402435,0.057641405,0.077625819,0.0503771,0.014616705,0.00336497,0.240617514,0.004455432,0.03895812,0.001827363,0.005481675,3.36E-06,0,0
fhourstones,0.04891027,0.015927042,0.026982297,0.026905075,0.028327815,0.004031125,0.119510248,0.00061947,0.023197988,0.00374323,0.033852636,1.78E-06,0,0
fs-mark,0.057803047,3.55E-05,0.000115258,0.002301905,0.00225605,0.007215565,0.099015172,0.311998856,1,0.035792034,0.00660072,1.38E-06,0,0
hmmer,0.049274728,0.127309941,0.156360797,0.121359478,0.204209332,0.004597478,0.944769763,0.220185164,0.111432155,0.030312033,0.207116122,1.70E-06,0,0
n-queens,0.042131351,1.08E-05,3.59E-06,0.000229736,7.67E-05,0.00135646,0.919350546,0.000434117,0.020712489,0.002944098,0.006443395,1.38E-06,0,0
postmark,0.04570304,0.018490784,0.029375063,0.089132974,0.068200512,0.00479433,0.088634549,0.000443873,0.001242749,9.01E-05,0.007572409,1.26E-06,0,0
ramspeed,0.163568773,0.436615505,0.804049476,0.582575597,1,0.002049413,0.910300772,0.000546305,0.022784773,0.004362244,0.075388199,2.02E-06,0,0
redis,0.052992201,0.048586924,0.06365935,0.042432947,0.00600852,0.008365975,0.144130956,0.02430574,0.05592372,0.018025213,0.009549157,1.38E-06,0,0
sample-program,0.009986151,3.72E-05,0.000103701,0,0,0.005846882,0.148922012,0.001516971,0.042253477,0.004548354,0.005941515,1.58E-06,0,0
sqlite,0.032290983,0.061097788,0.083325446,0.045623597,0.007606571,0.001475234,0.129491616,0.000146332,0.002899748,1.80E-05,0.124073169,1.38E-06,0,0
stream,0.245426051,0.265047774,0.486322143,0.36882804,0.766325536,0.005158974,0.94902848,0.000668248,0.025684522,0.003244638,1,1.17E-06,0,0
lusearch,0.06020847,0.161919398,0.210327422,0.105098886,0.057117719,0.011342133,0.752195901,0.000721903,0.01822699,0.000240336,0.026079996,1.38E-06,0,0
pmd,0.095925359,0.135675261,0.178981735,0.064110597,0.02190657,0.016679645,0.539260048,0.010257845,0.05592372,0.006795539,0.024032602,1.26E-06,0,0
xalan,0.078795831,0.20366347,0.264734462,0.113319372,0.047515664,0.011897428,0.747671014,0.009414122,0.029411734,0.005029056,0.036067756,1.62E-06,0,0
luindex,0.041548218,0.106232138,0.143948899,0.072912322,0.018784416,0.017796211,0.626430663,0.019145173,0.248549867,0.004446212,0.009473745,1.58E-06,0,0
sunflow,0.046650631,0.124612294,0.153794832,0.076940087,0.020811841,0.017374819,0.745275486,0.004711878,0.041424978,0.003136397,0.042799364,1.50E-06,0,0
h2,0.037393396,0.211520003,0.174722203,0.115917254,0.048779586,0.009300019,0.893931328,0.010077248,0.031897233,0.00654909,0.03103812,1.78E-06,0,0
batik,0.06020847,0.152104996,0.203273284,0.083521086,0.020537917,0.014260897,0.74700559,0.012672256,0.03645398,0.007937044,0.046179037,1.70E-06,0,0
fop,0.050003645,0.160239749,0.21033445,0.084836669,0.023790161,0.014011428,0.628693106,0.00055606,0.009941995,0.000120168,0.028420803,1.66E-06,0,0
parsec.blackscholes,0.043224725,0.013592682,0.031101584,0.045922821,0.0110977,0.035565496,0.162363588,0.00149746,0.036039731,0.003292615,0.000457673,1.94E-06,0,0
parsec.bodytrack,0.050440994,0.039081129,0.036848377,0.047522205,0.01431897,0.047271006,0.259382486,0.005248427,0.039767979,0.006164612,0.001578452,1.34E-06,0,0
parsec.dedup,0.062103652,0.046590966,0.045653556,0.052684849,0.034456551,0.152619094,0.375964866,0.000190231,0.006627996,6.61E-05,0.009700848,1.74E-06,0,0
parsec.ferret,0.038122312,0.049940953,0.037851493,0.04477674,0.016558565,0.035734077,0.341762044,0.00032193,0.015740456,0.000258346,0.006327243,1.38E-06,0,0
parsec.freqmine,0.062541002,0.04093091,0.051233709,0.058019592,0.017897986,0.026205957,0.394330583,0.010526242,0.033968482,0.011848704,0.014009303,1.38E-06,0,0
parsec.canneal,0.067278956,0.056846356,0.082094158,0.070870189,0.027158168,0.019002027,0.234362523,0.004877842,0.024027523,0.008063475,0.010686839,1.46E-06,0,0
splash2.barnes,0.047816896,0.045436863,0.019112298,0.02177133,0.009492098,0.017405697,0.651317541,0.000273152,0.010356244,0.000654915,0.00551288,1.78E-06,0,0
splash2.cholesky,0.055251841,0.005745883,0.013140144,0.02027894,0.008142998,0.017986393,0.657439446,0.000258519,0.005799497,5.41E-05,0.000167293,1.62E-06,0,0
splash2.fft,0.028792186,0.015141727,0.035096556,0.051168593,0.014366011,0.043601922,0.15238222,0.001165775,0.048881474,0.003893409,0.000876773,1.86E-06,0,0
splash2.fmm,0.053648225,0.014129316,0.033782026,0.050495458,0.013294319,0.042375776,0.15996806,0.001097487,0.052610757,0.004464282,0.001830692,1.82E-06,0,0
splash2.lu_cb,0.046650631,0.016852864,0.036617549,0.050819362,0.015718789,0.057524949,0.18059622,0.001370639,0.042253477,0.003580988,0,1.09E-06,0,0
splash2.lu_ncb,0.031634959,0.083628144,0.064916095,0.065227454,0.037166948,0.055939112,0.131887144,0.001009688,0.034796981,0.003418776,0.001310176,2.23E-06,0,0
splash2.ocean_cp,0.055397624,0.057065158,0.090222004,0.07410776,0.043101711,0.255221434,0.120974182,0.00059996,0.021540988,0.000829158,0.006689568,1.42E-06,0,0
splash2.ocean_ncp,0.070267512,0.062485844,0.103079938,0.08576097,0.089734816,0.212392691,0.167154645,0.000956033,0.03686823,0.004542331,0.00108524,1.50E-06,0,0
splash2.radix,0.049712078,0.015516525,0.033481544,0.049175816,0.013858816,0.044713426,0.137077455,0.000243886,0.017398491,0.000204285,0.000896276,1.74E-06,0,0
splash2.raytrace,0.042131351,0.021020161,0.03555087,0.051225093,0.01889263,0.040867998,0.198030343,0.000229253,0.016155741,0.000210294,0.001007227,1.70E-06,0,0
parsec,0.076317516,0.081482283,0.097692818,0.081379915,0.053977174,0.023140125,0.195634815,0.000682881,0.002899748,0.000600839,0.075079183,1.46E-06,0,0
splash2x.water_nsquared,0.052627743,0.02436871,0.035482934,0.049081,0.014794804,0.042229438,0.204950759,0.000936522,0.035625481,0.002589618,0.002115438,2.07E-06,0,0
splash2x.water_spatial,0.043589183,0.014733157,0.025996986,0.032924479,0.012456286,0.028940482,0.414559489,0.000243886,0.007042246,0.000126176,0.002013588,1.58E-06,0,0
wget_1M,0.036372913,0.020930694,0.017321433,0.03954899,0.025675494,0.534388221,0,0.057357782,0.055096256,0.048524332,0.00035279,0.670219299,0,0
wget_10M,0.043297616,0.01283149,0.007419277,0.027043728,0.032879019,0.46133455,0.486425339,0.88433005,0.481771456,1,0.000617165,0.948077531,0,0
wget_100M,0.039944602,0.036952197,0.019349216,0.035720113,0.029271546,0.81152312,0.019164227,0.355881082,0.198838858,0.369970508,0.001818124,0.990344337,0,0
wget_1G,0.048691596,0.046314353,0.021496474,0.040407374,0.025229472,1,0.371439979,0.671638161,0.348383028,0.693336952,0.018746392,0.990305871,0,0
wget_10G,0.088854873,0.039858149,0.02076651,0.037922493,0.03245042,0.926341557,0.005057227,0.095438204,0.065037215,0.089147206,0.033856103,1,0,0
iperf_10,0.044318099,0.01191007,0.026855639,0.049913244,0.023192754,0.171904956,0.346153846,0.006770215,0.01781274,0.005581723,0.001587987,0.002022691,0,0
iperf_100,0.039725928,0.00462623,0.012547614,0.044830155,0.042150236,0.299538039,0.219057759,0.002043765,0.01864124,0.00176046,0.002779844,0.002157486,0,0
iperf_1000,0.018733144,0.005784565,0.01477296,0.064970117,0.063189347,0.441361936,0.707080117,0.006155683,0.024854987,0.004932877,0.055212012,0.003474903,0,0
iperf_10000,0.011225308,0.004968779,0.013071427,0.055534873,0.047903029,0.201768109,0.627628427,0.005477619,0.023196952,0.002974095,0.333276991,0.003708375,0,0
dd_1M_1,0.098549457,0.002252257,0.005070396,0.013286527,0.005586696,0.012949457,0.06454618,0.837958113,0.599834714,0.025812092,0.002447857,1.46E-06,0,0
dd_10M_10,0.072454261,0.00027712,0.000680769,0.006512322,0.002498613,0.003224094,0.068937982,1,0.56752116,0.184187069,0.002396282,1.58E-06,0,0
dd_100M_100,0.072745827,4.50E-05,0.00016211,0.008433986,0.008759569,0.00056179,0.107133351,0.999325228,0.51242594,0.880365541,0.003102295,1.42E-06,0,0
dd_1000M_1000,0.034259057,0.000465873,0.000753391,0.012825269,0.008873398,0.002571792,0.291322864,0.631396909,0.342168245,0.738191643,0.002029624,6.07E-07,0,0
dd_2G_2000,0.095196443,6.86E-06,8.93E-05,0.013901699,0.010085439,0.00223165,0.229571467,0.100655535,0.07415071,0.094739383,0.002657191,7.29E-07,0,0
dd_10G_10000,0.047233763,0.000212115,0.000232858,0.013775223,0.009933861,0.003163027,0.207745542,0.379376451,0.212512207,0.38673851,0.003671786,1.05E-06,0,0
stream_16_16_10,0.065966907,0.353942385,0.533236817,0.359440204,0.344236996,0.005452724,0.957945169,0.000151209,0.007456496,6.61E-05,0.040257892,3.24E-07,0,0
stream_2_2_10,0.068299439,0.245355403,0.34938459,0.254799166,0.398470865,8.77E-05,0.907772159,0.000560938,0.013254957,0.002577481,0.009998596,0,0,0
stream_2_16_10,0.159559735,0.33688494,0.588372729,0.416829687,0.545386315,0.004001166,0.918152781,0.000302419,0.014500813,0.003184764,0.021980441,4.45E-07,0,0
cpu-method_16_ackermann_10,0.018733144,0.517858165,0.008653532,0.002701304,0.00041408,0.004881079,0.979105669,0.000185353,0.002071249,0.000162227,0.017322231,4.86E-07,0,0
cpu-method_16_bitops_10,0.023398207,1.71E-05,4.70E-05,0.0005275,0.000272569,0.005178073,0.949427735,0.000365829,0.005799497,0.000180252,0.017034452,5.67E-07,0,0
cpu-method_16_cfloat_10,0.037174721,7.80E-05,0.00010698,0.000372773,9.20E-05,0.00232807,0.919616715,9.76E-06,0.003728248,0.000132185,0.016548608,4.86E-07,0,0
cpu-method_16_clongdouble_10,1,4.05E-05,0.000102451,0.000464505,0.000224753,0.001843348,0.903912696,0,0.001656999,2.40E-05,0.018050348,5.26E-07,0,0
cpu-method_16_correlate_10,0.020992784,0.267060407,0.011206534,0.010546094,0.000687424,0.003868107,0.970055896,0.000141454,0.004142498,0.000120168,0.018379733,6.07E-07,0,0
cpu-method_16_crc16_10,0.014724105,0.000369465,0.000631886,0.001989529,0.001409886,0.003343855,0.922012244,6.34E-05,0.004142498,0.000138193,0.018482883,4.05E-07,0,0
cpu-method_16_fibonacci_10,0.016327721,6.11E-05,0.000140246,0.001121403,0.000851778,0.002793072,0.908703753,0.000546305,0.012841743,0.002661704,0.016317604,8.91E-07,0,0
cpu-method_16_explog_10,0.016983745,0.001294779,0.000801962,0.002093113,0.00142789,0.005361513,0.937982433,0.000151209,0.005661759,0.000214304,0.017414979,4.86E-07,0,0
cpu-method_16_jenkin_10,0.021648808,6.23E-05,0.000127752,0.001313797,0.001318127,0.002933507,0.903779611,8.78E-05,0.001656999,0,0.01729536,2.83E-07,0,0
cpu-method_16_fft_10,0.020847001,0.154238922,0.009399583,0.00333596,0.001383559,0.002234399,0.904844291,1.95E-05,0.001656999,6.01E-06,0.017082993,1.09E-06,0,0
cpu-method_16_hamming_10,0.025584955,2.19E-05,3.67E-05,0.001343833,0.001464477,0.001692296,0.900053234,0.000112188,0.005799497,0.000192269,0.017057422,6.88E-07,0,0
cpu-method_16_gamma_10,0.077921131,1.40E-05,3.12E-05,0.000751066,0.000993483,0.006798447,0.976044717,0.000478017,0.021126739,0.002853987,0.01729016,9.31E-07,0,0
cpu-method_16_hyperbolic_10,0.032072308,0.000291086,8.92E-05,0.000813736,0.000900755,0.00494501,0.974846952,0.000458506,0.017398491,0.00209693,0.016555542,1.01E-06,0,0
cpu-method_16_omega_10,0.089438006,0,0,0.000641799,0.000528877,0.00274662,0.909236093,2.44E-05,0.004556748,6.61E-05,0.017154071,5.26E-07,0,0
cpu-method_16_parity_10,0.02310664,2.15E-05,5.59E-05,0.001061006,0.000937343,0.004917786,0.952621773,0.000112188,0,6.01E-06,0.01647753,5.26E-07,0,0
cpu-method_16_matrixprod_10,0.038632553,1,1,1,0.003192232,0.005016928,0.937849348,0.000458506,0.01781274,0.003100301,0.021320369,7.69E-07,0,0
cpu-method_16_prime_10,0.065310883,2.73E-05,6.97E-05,0.001365914,0.001179325,0.002567188,0.903247272,0.000360951,0.014498742,0.002277241,0.016903564,5.67E-07,0,0
vm-method_16_flip_10,0.004154822,0.17974379,0.121966563,0.078899904,0.004002582,0.003319546,0.922677668,0.000692636,0.023197988,0.004722583,0.027017445,9.31E-07,0,0
vm-method_16_galpat-0_10,0.040673518,0.207757128,0.15004615,0.093510132,0.003926503,0.004259952,0.959941443,0.000351196,0.009113495,0.000222311,0.035498266,5.26E-07,0,0
vm-method_16_galpat-1_10,0.033603032,0.207480093,0.17158198,0.106797471,0.004251728,0.003820324,0.956747405,0.000804824,0.024440737,0.007666681,0.035463593,2.02E-07,0,0
vm-method_16_gray_10,0.026605438,0.20816426,0.140905662,0.088729678,0.004007228,0.002552821,0.904578121,0.00034144,0.013255993,0.003484794,0.031122634,6.88E-07,0,0
vm-method_16_rowhammer_10,0.051097019,0.20447494,0.162491,0.100617819,0.003610958,0.007194065,1,0.000785313,0.026511986,0.004440218,0.03456385,6.48E-07,0,0
vm-method_16_incdec_10,0.044318099,0.202380033,0.153593834,0.09661733,0.003389496,0.002850568,0.971120575,0.000634043,0.012840707,0.002625443,0.035054895,8.10E-07,0,0
bsearch_16_16_10,0.051097019,0.126019309,0.083053545,0.05280337,0.001677422,0.004885687,0.977907905,0.000507283,0.020712489,0.002667712,0.046042082,6.07E-07,0,0
hsearch_16_16_10,0.065237991,0.187247109,0.151903702,0.12976846,0.002126735,0.004598276,0.918152781,0.00038534,0.012013244,0.002108916,0.051371632,7.69E-07,0,0
icache_16_16_10,0.040017494,0.095630051,0.076321597,0.04996942,0.00148674,0.003203315,0.915757253,0.000453628,0.021126739,0.002139003,0.041382138,6.07E-07,0,0
memcpy_16_16_10,0.062686785,0.555117699,0.813064243,0.523010524,0.111534527,0.006558195,0.953021027,0.000126821,0.002485499,4.21E-05,0.051219075,6.88E-07,0,0
seek-size_16_1g_10,0.047015089,0.185119954,0.147802375,0.093484804,0.002765956,0.004822789,0.962336971,0.000541427,0.030240234,0.003562978,0.034739811,3.64E-07,0,0
seek-size_16_10g_10,0.034550623,0.184659159,0.143049953,0.09135029,0.002580887,0.004327225,0.933590631,0.000931645,0.032725732,0.005077078,0.031752368,9.31E-07,0,0
seek-size_16_10m_10,0.029375319,0.188394694,0.151453136,0.096408051,0.002872815,0.001527557,0.923609263,0.000546305,0.023612237,0.003977527,0.027228079,1.38E-06,0,0
seek-size_16_100m_10,0.04300605,0.195074609,0.150624,0.095814472,0.002556302,0.006339839,0.95634815,0.000375584,0.015741492,0.001802503,0.035370412,8.10E-07,0,0
zlib_16_16_10,0.031926525,0.16451395,0.06437073,0.041796018,0.001683423,0.006472948,0.968725047,0.000117065,0.003728248,4.81E-05,0.042604333,8.50E-07,0,0
zlib_16_1_10,0.034186165,0.193092108,0.142451644,0.089123557,0.002400078,0.003414952,0.96420016,0.000438995,0.022369488,0.00441617,0.028473244,1.05E-06,0,0
userfaultfd_10,0.082075953,0.012401759,0.019118857,0.15246052,0.125223761,0.090333162,0.350146393,0.005365553,0.023612237,0.008411872,0.000276511,6.48E-07,0,0
fault_10,0.294992346,0.001376121,0.002990918,0.050269132,0.053071192,0.00509356,0.909768432,0.000404851,0.004142498,0.000138193,0.017487358,8.91E-07,0,0


==> related_dump.txt <==
Koh et al. [17]. propose a technique for predicting performance
degradation of co-located applications based on their
resource usage statistics. When a new application is hosted,
its resource vector is compared with that of known applications
and is mapped to the weighted average of one or more
known applications whose resource vectors it closely resembles.
Then the performance degradation of the new application
is predicted based on already recorded performance
degradation of the mapped/representative known applications.
It requires the need to have an already profiled application
that closely resembles an incoming application and
does not capture the temporal properties of the application.
Stay-Away takes into account both the spatial and temporal
properties of the application.


DejaVu [31] relies on a online-clustering algorithm to adapt
to load variations by comparing the performance of a production
VM and a replica of it that runs in a sand-box to
detect interference. It mitigates interference by overprovisioning
resources. Unfortunately, DejaVu has a high cost as
it requires an additional sand-box for executing the replica.
Stay-Away has no such overhead. A similar system, DeepDive
[25], first relies on a warning system running in the
VMM to conduct early interference analysis. When the system
suspects that one or more VMs are subjected to interference,
it clones the VM on-demand and executes it in a
sandboxed environment to detect interference by comparing
the differences in relevant measured metrics.If interference
does exist, the most aggressive VM is migrated on to another
physical machine. It incurs overhead in the form of cloning
and migrating VMs. Migrating VMs is an expensive and
time consuming operation. One advantage of Stay-Away is
that it co-locates best effort batch applications with latency
sensitive application. By introducing this constraint, the
need for migrations are avoided since they can be throttled.
Throttling involves very low overhead and has an immediate
effect as opposed to migration.



Second, widely used metrics such as CPI are not reliable
in measuring performance in parallel programs because CPI
can be either inflated or deflated due to synchronizations.
Third, parallel applications are usually long-running jobs.
O?ine profiling is prohibitively expensive in production systems.
In this work, we measure the amount of useful work
completed to predict slowdown in an online manner.
